The geographic flow of bank funding and access to credit: Branch networks, local synergies and competition

Geographic dispersion of depositors, borrowers, and banks may prevent funding from flowing to high loan demand areas, limiting credit access. Using bank-county-year level data, we provide evidence of the geographic imbalance of deposits and loans and develop a methodology for investigating the contribution to this imbalance of branch networks, market power, and scope economies. Results are based on a novel measure of imbalance and estimation of a structural model of bank competition that admits interconnections across locations and between deposit and loan markets. Counterfactual experiments show branch networks and competition contribute importantly to credit flow but benefit more affluent markets.

==> sum_stats_branch_network.csv <==
Table 1. Extent of Network,,,,,
Year,Obs (banks),n_branch,n_county,n_MSA,n_state
1994,4762,8.06 ,2.39 ,1.36 ,1.03 
1995,4537,8.37 ,2.46 ,1.36 ,1.03 
1996,4330,8.45 ,2.52 ,1.36 ,1.03 
1997,3752,9.08 ,2.66 ,1.41 ,1.04 
1998,3624,9.62 ,2.81 ,1.43 ,1.06 
1999,3587,10.35 ,2.99 ,1.49 ,1.09 
2000,3591,11.10 ,3.17 ,1.53 ,1.10 
2001,3601,11.39 ,3.28 ,1.55 ,1.11 
2002,3625,11.46 ,3.33 ,1.56 ,1.12 
2003,3630,11.60 ,3.37 ,1.58 ,1.12 
2004,3863,11.23 ,3.33 ,1.46 ,1.12 
2005,3834,11.84 ,3.50 ,1.49 ,1.14 
2006,3840,12.13 ,3.62 ,1.52 ,1.15 
2007,3850,12.17 ,3.71 ,1.54 ,1.17 
2008,3903,10.84 ,3.74 ,1.46 ,1.18 
2009,3882,10.23 ,3.78 ,1.40 ,1.18 
2010,3773,12.17 ,3.96 ,1.58 ,1.19 
2011,3266,22.86 ,5.45 ,1.97 ,1.28 
2012,3218,23.41 ,5.61 ,2.03 ,1.30 

==> sum_stats_deposit_msa.csv <==
Table 2. Share of Deposits/Branches in MSA (OLD MSA definition),,,,,
Year,Obs (banks),% of Deposits in MSA,% of Branches in MSA,# of banks,
,,,,with ZERO branch in MSA,with ALL branches in MSA
1994,4762,91.6%,91.5%,26 ,3833 
1995,4537,90.9%,90.9%,18 ,3585 
1996,4330,90.1%,90.2%,19 ,3370 
1997,3752,88.5%,88.7%,22 ,2818 
1998,3624,87.7%,88.0%,19 ,2673 
1999,3587,87.1%,87.5%,18 ,2614 
2000,3591,86.4%,87.0%,12 ,2588 
2001,3601,85.6%,86.3%,15 ,2567 
2002,3625,85.4%,86.1%,14 ,2565 
2003,3630,85.2%,85.8%,9 ,2549 
2004,3863,77.3%,78.0%,340 ,2438 
2005,3834,77.0%,77.6%,328 ,2378 
2006,3840,76.4%,77.2%,321 ,2346 
2007,3850,75.9%,76.9%,318 ,2326 
2008,3903,75.5%,76.5%,351 ,2372 
2009,3882,74.2%,75.1%,400 ,2283 
2010,3773,74.2%,75.3%,316 ,2192 
2011,3266,72.2%,73.3%,300 ,1793 
2012,3218,71.9%,72.9%,302 ,1738 

==> sum_stats_deposits.csv <==
Table 3. Deposits per Unit of Geographic Market,,,,
Year,Average across banks (in million dollars),,,
,Deposits,Deposits,Deposits ,Deposits 
,, per county,per MSA (old definition),per MSA (new definition)
1994,320.6 ,105.8 ,156.0 ,149.7 
1995,339.8 ,107.5 ,158.8 ,152.8 
1996,347.8 ,111.6 ,168.2 ,160.1 
1997,399.7 ,122.0 ,184.5 ,175.8 
1998,433.2 ,127.7 ,194.1 ,185.1 
1999,470.8 ,126.9 ,195.5 ,185.7 
2000,524.8 ,129.9 ,196.8 ,188.5 
2001,576.6 ,142.7 ,217.7 ,209.1 
2002,594.6 ,143.4 ,212.0 ,203.5 
2003,650.2 ,154.0 ,227.4 ,217.2 
2004,599.4 ,155.5 ,238.7 ,213.3 
2005,663.9 ,168.5 ,255.4 ,230.3 
2006,702.8 ,178.1 ,268.9 ,243.0 
2007,721.8 ,191.0 ,277.9 ,251.1 
2008,653.7 ,203.4 ,297.1 ,268.1 
2009,655.5 ,199.3 ,318.9 ,287.9 
2010,755.2 ,208.8 ,315.8 ,285.2 
2011,2050.3 ,256.9 ,387.2 ,346.9 
2012,2255.0 ,239.5 ,385.6 ,347.4 
